Revet: A Language and Compiler for Dataflow Threads

Spatial dataflow architectures such as reconfigurable dataflow accelerators (RDA) can provide much higher performance and efficiency than CPUs and GPUs. In particular, vectorized reconfigurable dataflow accelerators (vRDA) in recent literature represent a design point that enhances the efficiency of dataflow architectures with vectorization. Today, vRDAs can be exploited using either hardcoded kernels or MapReduce languages like Spatial, which cannot vectorize data-dependent control flow. In contrast, CPUs and GPUs can be programmed using general-purpose threaded abstractions. The ideal combination would be the generality of a threaded programming model coupled with the efficient execution model of a vRDA. We introduce Revet: a programming model, compiler, and execution model that lets threaded applications run efficiently on vRDAs. The Revet programming language uses threads to support a broader range of applications than Spatial's parallel patterns, and our MLIR-based compiler lowers this language to a generic dataflow backend that operates on streaming tensors. Finally, we show that mapping threads to dataflow outperforms GPUs, the current state-of-the-art for threaded accelerators, by 3.8x.

==> data/buf.tsv <==
count   par0   par1   par2   par3   par4   par5   par6   par7
1024    128    128    128    128    128    128    128    128
2048    256    256    256    256    256    256    256    256
4096    512    512    512    512    512    512    512    512
8192    1024   1024   1024   1024   1024   1024   1024   1024
16384   2048   2048   2048   2048   2048   2048   2048   2048
32768   4290   3973   4133   4505   4083   4251   3651   3882
65536   9042   7864   8333   9530   7746   8614   6565   7842
131072  18095  15777  16623  18803  15589  17114  13224  15847
262144  36818  31734  33511  37708  30288  35055  25555  31475
524288  72745  63598  67290  74058  61898  69825  51333  63541
1048576 145540 127804 134272 147235 122439 140379 103484 127423


==> data/elim_hier.csv <==
default-perf,default-area,noflat-inner-perf,noflat-inner-area,noflat-outer-perf,noflat-outer-area
1.000,1.000,0.922,0.860,0.922,0.860
1.994,1.300,1.703,1.160,1.837,1.600
2.980,1.660,2.376,1.520,2.661,2.360
3.961,1.980,2.960,1.840,3.644,3.100
5.902,2.660,3.927,2.520,4.833,4.620
7.819,3.320,4.686,3.180,7.172,6.120


==> data/opt_res.tsv <==
XPos App        Opt-CU Opt-MU NoIfConv-CU NoIfConv-MU NoBuf-CU NoBuf-MU NoPack-CU NoPack-MU
0 isipv4     147    159    147         159         223      259      174       186
1 ip2int     159    141    339         141         244      193      219       111
2 murmur3    144    107    284         163         262      213      158       121
3 hash-table 148    116    196         116         267      178      148       132
4 search     142    96     147         96          229      147      166       144
5 huff-dec   155    122    209         131         137      145      182       167
6 huff-enc   149    127    338         172         188      176      203       217
7 kD-tree    120    104    170         104         106      111      125       104

